Combinatorial rigidity for some infinitely renormalizable unicritical polynomials

We prove combinatorial rigidity of infinitely renormalizable unicritical polynomials, P_c :z \mapsto z^d+c, with complex c, under the a priori bounds and a certain "combinatorial condition". This implies the local connectivity of the connectedness loci (the Mandelbrot set when d = 2) at the corresponding parameters.

==> davoud1.txt <==
#FIG 3.2
Landscape
Center
Inches
Letter  
100.00
Single
-2
1200 2
2 5 0 1 0 -1 50 0 -1 0.000 0 0 -1 0 0 5
	0 final.tif
	 2925 1309 8743 1309 8743 9251 2925 9251 2925 1309
4 0 0 50 0 0 8 0.0000 6 105 570 3750 2250 $R^{n-2}f$\001
4 0 0 50 0 0 8 0.0000 6 105 570 4875 2550 $R^{n-1}f$\001
4 0 0 50 0 0 8 0.0000 6 105 930 6450 2325 $R^{n-2}\\tilde{f}$\001
4 0 0 50 0 0 8 0.0000 6 105 930 7725 2550 $R^{n-1}\\tilde{f}$\001
4 0 0 50 0 0 8 0.0000 6 105 975 7050 1950 $\\tilde{U}_{n-2,0}$\001
4 0 0 50 0 0 10 0.0000 6 165 735 4425 1875 $U_{n2,0}$\001
4 0 0 50 0 0 8 0.0000 6 105 615 4425 1950 $V_{n-2,0}$\001
4 0 0 50 0 0 8 0.0000 6 105 510 4125 3300 $S_{n-1}$\001
4 0 0 50 0 0 8 0.0000 6 105 870 7350 3525 $\\tilde{S}_{n-1}$\001
4 0 0 50 0 0 8 0.0000 6 105 720 3000 4425 $P_{c_{n-1}}$\001
4 0 0 50 0 0 8 0.0000 6 105 1035 6225 4500 $P_{\\tilde{c}_{n-1}$\001
4 0 0 50 0 0 8 0.0000 6 120 735 4125 4800 $Q^1_{n-1,0}$\001
4 0 0 50 0 0 8 0.0000 6 105 210 3750 6525 $id$\001
4 0 0 50 0 0 8 0.0000 6 105 210 7875 6300 $id$\001
4 0 0 50 0 0 8 0.0000 6 105 645 4050 8100 $U'_{n-1,0}$\001
4 0 0 50 0 0 8 0.0000 6 105 1005 6900 8100 $\\tilde{U}'_{n-1,0}$\001
4 0 0 50 0 0 8 0.0000 6 105 645 5625 6975 $h''_{n-1,0}$\001
4 0 0 50 0 0 8 0.0000 6 105 615 5625 4125 $h'_{n-1,0}$\001
4 0 0 50 0 0 8 0.0000 6 105 585 5625 2325 $h_{n-1,0}$\001
4 0 0 50 0 0 8 0.0000 6 120 1065 4875 3675 $\\Upsilon^0_{n-1,0}$\001
4 0 0 50 0 0 8 0.0000 6 120 1065 4875 3825 $\\Upsilon^1_{n-1,0}$\001

